Short Review: Pathology of the image big data era using electron microscopy

The human body is mysterious, consisting of innumerable fine and complex structures and a vast amount of information. The field of modern pathology has been systematized around the findings and observations obtained from light microscopy. However, such observations in the visible light range are limited to those at the cellular level; thus, observations of cellular ultrastructures are difficult. Therefore, only vague information can be collected. Various imaging methodologies and tissue staining techniques have been created to further understand the complexity of biological tissues. Using such approaches, it has been realized that cellular morphology data that comprehensively acquire biological tissue information can be treated as new omics information, termed the 'Totalities of body tissue morphology (morphome)'. In addition, it is also possible to revisit vague morphological information quantitatively and objectively using knowledge relating to the latest scientific information. Currently, new technologies are allowing additional frontiers to be opened. Indeed, I believe that a new revolution is about to take place regarding the 'viewing' of tissues by innovative imaging technologies such as 'wide-area electron microscopy (EM)', which can observe a wide area of several millimeters or more with nano-level resolution. Moreover, with the advent of cutting-edge information technology, I expect big data processing to be more innovative. Through the incorporation of these new methodologies, the field of pathology is expected to deepen through the identification of previously unknown structures, the quantification of infrequent rare events, the new reclassification of diseases, and the automatic diagnosis of diseases. In this review, I introduce the innovation of the EM imaging and discuss the field of pathology with regard to the big data era.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

